Sharp Integrality Gaps in Calibration Distance

We study the offline gap between deterministic calibration distance C and its fractional relaxation L for binary unit-weight sequences under total absolute-change cost. We sharpen the offline comparison C <= L + O(sqrt(T)) (Qiao and Zheng, 2024, Theorem 2) to the sharp worst-case order Theta(T^(1/3)). If Delta_T is the supremum of C - L over length-T inputs, then T^(1/3)/1000 <= Delta_T <= 41T^(1/3) for T >= 216. The upper bound holds for every input, while each T >= 216 has a rational lower-bound input. For every input with m distinct forecasts, C <= L + m, and the unrestricted-sample worst-case sparse order is Theta(m). For rational forecasts and accuracy, with binary-encoded multiplicities of separately assignable unit identities, a grid-free polynomial-bit-time procedure returns B <= L <= U, U - B < eta, and an exactly calibrated compact repair of cost at most U + m <= L + m + eta.

==> README.txt <==
Sharp Integrality Gaps in Calibration Distance

This directory contains the clean LaTeX source for the manuscript and one
optional supplementary proof file. The main paper is built from main.tex.

Build with Tectonic:

  tectonic -X compile --keep-logs --keep-intermediates \
    --outdir build main.tex

The source uses the included vendor/jmlr2e.sty file and standard LaTeX
packages. The supplementary proof is not included by main.tex.

Authors: Zinan Wang and Xinhao Yang
Affiliations: University of Manchester; University of Southern California
Emails: zinan.wang-3@student.manchester.ac.uk; xinhaoy@usc.edu

